Efficient Parallel Execution of Blockchain Transactions Leveraging Conflict Specifications

Parallel execution of smart contract transactions in large multicore architectures is critical for higher efficiency and improved throughput. The main bottleneck for maximizing the throughput of a node through parallel execution is transaction conflict resolution: when two transactions interact with the same data, like an account balance, their order matters. Imagine one transaction sends tokens from account A to account B, and another tries to send tokens from account B to account C. If the second transaction happens before the first one, the token balance in account B might be wrong, causing the entire system to break. Conflicts like these must be managed carefully, or you end up with an inconsistent, unusable blockchain state. Traditional software transactional memory (STM) has been identified as a possible abstraction for the concurrent execution of transactions within a block, with Block-STM pioneering its application for efficient blockchain transaction processing on multicore validator nodes. This paper presents a parallel execution methodology that leverages conflict specification information of the transactions for block transactional memory (BTM) algorithms. Our experimental analysis, conducted over synthetic transactional workloads and real-world blocks, demonstrates that BTMs leveraging conflict specifications outperform their plain counterparts on both EVM and MoveVM. Our proposed BTM implementations achieve up to 1.75x speedup over sequential execution and outperform the state-of-the-art Parallel-EVM (PEVM) execution by up to 1.33x across synthetic workloads.

==> figs/results/EVM/best-latency.txt <==
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM
2	36.36	33.08	19.42	34.15
4	36.36	22.70	18.78	19.91
8	36.36	26.18	18.96	26.77
16	36.36	27.05	19.28	27.16
24	36.36	27.20	19.28	26.93
32	36.36	27.32	19.55	27.78

==> figs/results/EVM/best-tps.txt <==
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM
2	3740	4111	7002	3982
4	3740	5991	7242	6829
8	3740	5196	7172	5081
16	3740	5029	7055	5007
24	3740	5000	7055	5050
32	3740	4978	6957	4895

==> figs/results/EVM/crypto-kitties-after-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	2.14	1.82	2.09	2.27	2.08
4	2.15	1.26	1.91	1.14	1.22
8	2.15	1.06	1.98	1.02	1.09
16	2.16	1.25	2.25	1.18	1.30
24	2.15	1.59	2.74	1.74	1.71
32	2.16	2.09	3.02	1.87	1.80

==> figs/results/EVM/crypto-kitties-after-tps.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	35961	42409	36803	33908	36998
4	35878	61335	40319	67416	62928
8	35857	72452	38871	75301	70422
16	35680	61734	34194	65034	59111
24	35820	48400	28098	44319	44969
32	35676	36874	25477	41222	42728

==> figs/results/EVM/crypto-kitties-before-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	1.67	1.42	1.45	1.39	1.45
4	1.67	1.07	1.25	1.03	1.11
8	1.67	0.96	1.32	0.98	1.05
16	1.67	1.22	1.43	1.23	1.63
24	1.67	1.84	2.00	1.76	1.63
32	1.67	2.19	2.19	2.02	2.02

==> figs/results/EVM/crypto-kitties-before-tps.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	54531	64059	62545	65435	62633
4	54531	85440	72682	88177	81695
8	54531	94641	68882	93179	86278
16	54531	74516	63425	73846	55935
24	54531	49373	45561	51788	55702
32	54531	41572	41530	45156	45057

==> figs/results/EVM/ethereum2o-after-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	9.68	6.56	8.35	7.43	6.50
4	9.68	3.89	6.94	3.91	3.84
8	9.68	2.54	6.84	2.54	2.43
16	9.68	2.11	7.26	2.08	2.23
24	9.68	2.91	7.71	2.61	2.51
32	9.68	4.43	8.31	3.14	3.13

==> figs/results/EVM/ethereum2o-after-tps.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	17872	26387	20721	23281	26615
4	17872	44433	24945	44236	45011
8	17872	68119	25301	68218	71320
16	17872	82047	23826	83054	77644
24	17872	59355	22430	66260	69055
32	17872	39021	20818	55151	55223

==> figs/results/EVM/ethereum2o-before-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	12.29	8.83	9.44	9.36	8.66
4	12.29	5.13	7.18	5.30	4.96
8	12.29	3.39	6.91	3.42	3.27
16	12.29	3.28	7.03	3.36	3.88
24	12.29	4.07	7.38	4.13	3.91
32	12.29	5.56	7.71	5.53	4.99

==> figs/results/EVM/ethereum2o-before-tps.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM	Supra-OPEVM-v3
2	20593	28648	26796	27016	29229
4	20593	49335	35214	47695	51033
8	20593	74544	36603	73880	77364
16	20593	77057	36014	75408	65151
24	20593	62201	34264	61268	64680
32	20593	45501	32794	45779	50675

==> figs/results/EVM/int-evm-hb-best-latency.txt <==
#Ethereum: Block 17873654, Size: 136
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	35.94	34.93	34.57
4	35.94	21.51	21.21
8	35.94	26.62	25.88
16	35.94	27.17	26.29
24	35.94	27.19	26.45
32	35.94	27.63	26.44

==> figs/results/EVM/int-evm-hb-best-latency_new.txt <==
#Ethereum: Block 17873654, Size: 136
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	36.63	34.38	32.39	19.57	32.36
4	36.63	22.78	19.96	19.16	23.00
8	36.63	26.96	26.44	19.15	26.79
16	36.63	27.52	26.85	19.54	27.68
24	36.63	27.43	26.28	19.56	27.75
32	36.63	28.04	26.27	20.05	27.42

==> figs/results/EVM/int-evm-hb-best-tps.txt <==
#Ethereum: Block 17873654, Size: 136
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	3784	3893	3935
4	3784	6323	6411
8	3784	5109	5255
16	3784	5005	5172
24	3784	5002	5143
32	3784	4922	5144

==> figs/results/EVM/int-evm-hb-best-tps_new.txt <==
#Ethereum: Block 17873654 Size: 136
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	3713	3956	4199	6951	4203
4	3713	5970	6813	7098	5913
8	3713	5045	5143	7102	5076
16	3713	4942	5065	6961	4914
24	3713	4958	5174	6955	4901
32	3713	4850	5177	6782	4960

==> figs/results/EVM/int-evm-hb-ck-latency.txt <==
#Ethereum: Block 4605168, Size: 77
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	2.07	1.55	1.81
4	2.07	1.21	1.15
8	2.07	1.14	1.05
16	2.07	1.23	1.21
24	2.07	1.61	1.41
32	2.07	2.42	2.35

==> figs/results/EVM/int-evm-hb-ck-latency_new.txt <==
#Ethereum: Block 4605168, Size: 77
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	2.10	1.93	1.74	2.24	1.93
4	2.10	1.22	1.10	2.05	1.22
8	2.10	1.10	1.14	2.08	1.12
16	2.10	1.32	1.23	2.39	1.24
24	2.10	1.69	1.59	2.62	1.60
32	2.10	2.52	2.80	2.98	2.60

==> figs/results/EVM/int-evm-hb-ck-tps.txt <==
#Ethereum: Block 4605168, Size: 77
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	37198	49725	42608
4	37198	63880	66755
8	37198	67788	73528
16	37198	62433	63376
24	37198	47689	54425
32	37198	31782	32777


==> figs/results/EVM/int-evm-hb-ck-tps_new.txt <==
#Ethereum: Block 4605168 Size: 77
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	36667	39948	44377	34353	39989
4	36667	62898	69983	37626	63038
8	36667	69934	67662	36969	68693
16	36667	58288	62360	32202	62073
24	36667	45632	48481	29415	48061
32	36667	30593	27458	25866	29619

==> figs/results/EVM/int-evm-hb-e2o-latency.txt <==
#Ethereum: Block 15537421, Size: 173
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	15.35	9.60	9.33
4	15.35	7.19	6.79
8	15.35	6.48	6.43
16	15.35	6.56	6.33
24	15.35	6.94	6.46
32	15.35	7.37	6.92

==> figs/results/EVM/int-evm-hb-e2o-latency_new.txt <==
#Ethereum: Block 15537421, Size: 173
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	15.60	10.40	9.92	13.03	10.57
4	15.60	6.79	6.87	11.92	7.00
8	15.60	6.55	6.38	12.41	6.59
16	15.60	6.93	6.43	13.05	6.88
24	15.60	7.16	6.67	13.73	7.28
32	15.60	7.77	7.15	14.08	7.45

==> figs/results/EVM/int-evm-hb-e2o-tps.txt <==
#Ethereum: Block 15537421, Size: 173
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	11270	18028	18538
4	11270	24072	25463
8	11270	26700	26895
16	11270	26356	27336
24	11270	24935	26791
32	11270	23471	25001

==> figs/results/EVM/int-evm-hb-e2o-tps_new.txt <==
#Ethereum: Block 15537421 Size: 173
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	11090	16640	17446	13280	16366
4	11090	25477	25200	14518	24730
8	11090	26414	27131	13938	26241
16	11090	24948	26898	13254	25133
24	11090	24156	25946	12602	23761
32	11090	22260	24193	12291	23218

==> figs/results/EVM/int-evm-hb-worst-latency.txt <==
#Ethereum: Block 17873752, Size: 1189
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	7.46	8.62	7.54
4	7.46	5.79	6.21
8	7.46	5.48	5.13
16	7.46	6.17	5.64
24	7.46	6.24	5.67
32	7.46	6.38	6.23

==> figs/results/EVM/int-evm-hb-worst-latency_new.txt <==
#Ethereum: Block 17873752, Size: 1189
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	7.21	6.44	6.28	7.14	8.32
4	7.21	6.28	5.75	6.48	5.21
8	7.21	5.36	4.65	8.22	5.61
16	7.21	6.03	5.43	10.46	5.99
24	7.21	6.34	5.80	11.23	6.47
32	7.21	6.97	6.14	12.40	6.77

==> figs/results/EVM/int-evm-hb-worst-tps.txt <==
#Ethereum: Block 17873752, Size: 1189
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	159427	137877	157616
4	159427	205362	191312
8	159427	216850	231841
16	159427	192602	210809
24	159427	190442	209688
32	159427	186431	190747

==> figs/results/EVM/int-evm-hb-worst-tps_new.txt <==
#Ethereum: Block 17873752 Size: 1189
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	164910	184673	189208	166486	142964
4	164910	189375	206844	183481	228352
8	164910	221978	255625	144638	212016
16	164910	197044	219167	113646	198522
24	164910	187683	204830	105877	183663
32	164910	170645	193599	95883	175585

==> figs/results/EVM/syn-erc20-10k-latency-alpha.txt <==
#Alpha	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
0.1	98.74	65.03	26.02	56.53
0.25	98.74	108.97	31.33	93.74
0.5	98.74	148.05	38.74	127.96
1	98.74	175.79	56.11	153.96
5	98.74	189.05	122.14	170.02

==> figs/results/EVM/syn-erc20-10k-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	SupraHySTM
2	98.74	90.07	85.17	93.45
4	98.74	69.04	49.77	68.45
8	98.74	58.63	33.34	56.09
16	98.74	66.74	26.51	57.81
24	98.74	69.08	24.32	58.09
32	98.74	71.18	25.82	59.51

==> figs/results/EVM/syn-erc20-10k-tps-alpha.txt <==
#Alpha	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
0.1	101276	149846	377284	172994
0.25	101276	91768	319135	106680
0.5	101276	67546	258153	78147
1	101276	56888	178233	64954
5	101276	52896	81873	58816

==> figs/results/EVM/syn-erc20-10k-tps-threads.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	SupraHySTM
2	101276	111021	117406	107009
4	101276	144852	200912	146094
8	101276	170567	299925	178278
16	101276	149846	377284	172994
24	101276	144762	411152	172159
32	101276	140486	387317	168042

==> figs/results/EVM/syn-mix-10k-latency-alpha.txt <==
#Alpha	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
0.1	63.71	38.61	22.94	36.62
0.25	63.71	57.78	29.26	52.59
0.5	63.71	81.76	27.42	74.68
1	63.71	94.98	36.00	86.02
5	63.71	107.40	70.61	98.86

==> figs/results/EVM/syn-mix-10k-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
2	63.71	64.32	62.27	68.07
4	63.71	45.48	38.90	44.99
8	63.71	36.95	25.10	35.06
16	63.71	38.61	22.94	36.62
24	63.71	41.44	22.01	38.47
32	63.71	43.25	23.12	40.90

==> figs/results/EVM/syn-mix-10k-tps-alpha.txt <==
#Alpha	Sequential	PEVM	SupraSTM-DAG Supra-HySTM
0.1	156961	258999	435962	273079
0.25	156961	173079	341724	190134
0.5	156961	122316	364734	133900
1	156961	105285	277758	116250
5	156961	93114	141615	101152

==> figs/results/EVM/syn-mix-10k-tps-threads.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
2	156961	155474	160598	146913
4	156961	219853	257045	222265
8	156961	270649	398412	285208
16	156961	258999	435962	273079
24	156961	241309	454316	259961
32	156961	231218	432544	244511

==> figs/results/EVM/sync-int-evm-erc20-10k-latency.txt <==
#ERC20 10k - varying threads - alpha = 0.1
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	110.09	118.83	89.36
4	110.09	93.63	77.32
8	110.09	88.10	70.89
16	110.09	93.70	74.65
24	110.09	101.84	78.81
32	110.09	109.29	83.75

==> figs/results/EVM/sync-int-evm-erc20-10k-latency_new.txt <==
#ERC20 10k - varying threads - alpha = 0.1
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	114.43	123.33	90.74	117.55	125.75
4	114.43	99.48	77.74	75.93	95.95
8	114.43	89.03	75.53	59.08	88.50
16	114.43	96.75	79.42	53.08	88.67
24	114.43	101.48	85.80	52.29	91.63
32	114.43	106.90	91.36	53.59	93.77

==> figs/results/EVM/sync-int-evm-erc20-10k-tps.txt <==
#ERC20 10k - varying threads - alpha = 0.1
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	90835	84150	111908
4	90835	106809	129329
8	90835	113508	141073
16	90835	106728	133955
24	90835	98193	126881
32	90835	91498	119408

==> figs/results/EVM/sync-int-evm-erc20-10k-tps_new.txt <==
#ERC20 10k - varying threads - alpha = 0.1
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	87390	81082	110207	85067	79522
4	87390	100518	128637	131702	104218
8	87390	112320	132395	169253	112993
16	87390	103359	125912	188398	112782
24	87390	98540	116546	191233	109136
32	87390	93547	109458	186593	106647

==> figs/results/EVM/sync-int-evm-mix-10k-latency.txt <==
#Mixed 10k - varying threads - Alpha = 0.1
#Threads	Sequential	PEVM	Opt.saBlockSTM
2	70.98	72.51	60.09
4	70.98	59.79	46.25
8	70.98	51.34	41.50
16	70.98	48.33	40.53
24	70.98	49.08	41.64
32	70.98	50.88	44.23

==> figs/results/EVM/sync-int-evm-mix-10k-latency_new.txt <==
#Mixed 10k - varying threads - Alpha = 0.1
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	72.12	77.33	59.67	83.75	80.85
4	72.12	60.62	45.83	56.38	64.21
8	72.12	51.12	37.85	45.59	51.83
16	72.12	53.60	39.50	42.84	54.14
24	72.12	55.08	39.51	41.63	56.44
32	72.12	57.20	40.19	41.13	57.39

==> figs/results/EVM/sync-int-evm-mix-10k-tps.txt <==
#Mixed 10k - varying threads - Alpha = 0.1
#Threads	Sequential	PEVM	Opt.saBlockSTM
Threads	Sequential	PEVM	Opt.saBlockSTM
2	140885	137903	166404
4	140885	167238	216196
8	140885	194775	240985
16	140885	206899	246756
24	140885	203767	240153
32	140885	196550	226109

==> figs/results/EVM/sync-int-evm-mix-10k-tps_new.txt <==
#Mixed 10k - varying threads - Alpha = 0.1
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM
2	138658	129315	167598	119402	123691
4	138658	164972	218208	177371	155744
8	138658	195616	264200	219365	192926
16	138658	186572	253188	233411	184707
24	138658	181543	253105	240210	177193
32	138658	174829	248839	243138	174256

==> figs/results/EVM/worst-latency.txt <==
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM
2	7.36	9.16	7.60	7.17
4	7.36	5.20	8.73	6.59
8	7.36	5.52	10.26	6.11
16	7.36	5.90	10.66	6.15
24	7.36	6.10	10.87	6.13
32	7.36	6.31	11.73	6.52

==> figs/results/EVM/worst-tps.txt <==
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM
2	161549	129850	156538	165911
4	161549	228807	136208	180415
8	161549	215217	115869	194488
16	161549	201545	111580	193205
24	161549	194925	109417	193860
32	161549	188349	101336	182287

==> figs/results/adaptive/hb_adaptive_best_latency.txt <==
#Alpha 0.1, Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	36.61	34.24	32.88	19.02	33.10	35.57
4	36.61	20.02	20.73	19.40	20.42	22.45
8	36.61	27.18	26.40	19.12	27.45	27.01
16	36.61	27.73	26.21	19.34	27.79	27.76
24	36.61	27.76	26.70	19.63	27.50	26.38
32	36.61	27.98	26.86	19.68	28.02	28.00

==> figs/results/adaptive/hb_adaptive_best_tps.txt <==
#Alpha 0.1 Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	3715	3972	4137	7150	4109	3823
4	3715	6792	6559	7011	6660	6059
8	3715	5003	5152	7111	4955	5035
16	3715	4904	5189	7033	4893	4898
24	3715	4900	5094	6930	4946	5155
32	3715	4860	5062	6910	4854	4857

==> figs/results/adaptive/hb_adaptive_worst_latency.txt <==
#Alpha 5, Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	7.30	9.03	7.32	9.82	6.52	7.33
4	7.30	5.54	5.10	6.59	5.72	7.26
8	7.30	5.42	4.35	8.69	5.30	7.33
16	7.30	5.88	5.62	10.49	5.98	7.34
24	7.30	6.18	5.68	11.22	6.34	7.25
32	7.30	6.71	6.00	11.66	6.67	7.26

==> figs/results/adaptive/hb_adaptive_worst_tps.txt <==
#Alpha 5 Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	162877	131606	162494	121057	182223	162282
4	162877	214482	232989	180296	207889	163802
8	162877	219569	273542	136860	224452	162161
16	162877	202124	211394	113381	198852	161972
24	162877	192381	209476	105956	187636	164003
32	162877	177241	198234	101984	178211	163729

==> figs/results/adaptive/syn_mix_adaptive_best_latency.txt <==
#Alpha 0.1, Block Size: 10000	
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM	Adaptive
2	69.73	78.74	78.65	88.93	79.25
4	69.73	55.86	52.36	60.22	54.02
8	69.73	50.17	42.85	49.00	43.86
16	69.73	47.73	35.01	48.80	36.55
24	69.73	49.15	36.36	49.44	37.28
32	69.73	51.89	37.47	51.34	40.05

==> figs/results/adaptive/syn_mix_adaptive_best_latency_new.txt <==
#Alpha 0.1, Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	71.05	74.44	61.02	79.96	86.17	62.91
4	71.05	56.09	44.63	52.34	62.91	46.00
8	71.05	52.38	38.61	42.88	50.08	40.90
16	71.05	54.04	39.33	41.67	50.92	42.01
24	71.05	55.72	40.49	39.32	52.35	44.23
32	71.05	57.43	41.56	40.23	53.33	46.04

==> figs/results/adaptive/syn_mix_adaptive_best_tps.txt <==
#Alpha 0.1, Block Size: 10000	
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM	Adaptive
2        143410      126995   127140      112450      126176
4        143410      179010   190990      166063      185133
8        143410      199321   233353      204088      227988
16       143410      209524   285611      204901      273575
24       143410      203451   274990      202279      268263
32       143410      192702   266849      194793      249718

==> figs/results/adaptive/syn_mix_adaptive_best_tps_new.txt <==
#Alpha 0.1 Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	140746	134329	163869	125061	116049	158949
4	140746	178271	224088	191064	158963	217382
8	140746	190913	259001	233203	199665	244502
16	140746	185035	254250	240009	196382	238047
24	140746	179456	246946	254315	191024	226070
32	140746	174139	240615	248552	187517	217186

==> figs/results/adaptive/syn_mix_adaptive_worst_latency.txt <==
#Alpha 5, Block Size: 10000	
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM	Adaptive
2	54.57	93.42	83.87	99.09	55.71
4	54.12	99.84	80.11	100.84	54.87
8	54.78	100.00	82.48	101.57	55.38
16	54.71	106.42	83.72	107.65	55.10
24	54.83	115.61	87.47	116.39	55.62
32	54.80	126.42	90.16	128.24	55.65

==> figs/results/adaptive/syn_mix_adaptive_worst_latency_new.txt <==
#Alpha 5, Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	55.75	105.51	90.80	91.45	109.04	56.81
4	55.58	108.27	89.88	84.79	104.35	57.68
8	56.29	106.34	95.76	85.75	107.13	57.24
16	54.25	128.20	107.16	91.78	116.80	56.82
24	53.21	138.13	111.21	92.93	123.52	56.36
32	55.23	158.87	123.05	95.23	134.70	57.09

==> figs/results/adaptive/syn_mix_adaptive_worst_tps.txt <==
#Alpha 5, Block Size: 10000	
#Threads	Sequential	PEVM	saSupraSTM	saBlockSTM	Adaptive
2        183248      107042   119230      100920      179509
4        184790      100160   124823      99166       182239
8        182564      99999    121245      98454       180579
16       182795      93972    119452      92896       181489
24       182381      86495    114322      85918       179808
32       182486      79103    110917      77982       179705

==> figs/results/adaptive/syn_mix_adaptive_worst_tps_new.txt <==
#Alpha 5 Block Size: 10000	
#Threads	Sequential	PEVM	iBTM	dBTM	oBTM	Adaptive
2	179387	94780	110138	109345	91707	176035
4	179928	92362	111256	117934	95827	173378
8	177663	94039	104425	116614	93345	174718
16	184332	78002	93318	108956	85616	175991
24	187952	72395	89920	107611	80956	177443
32	181050	62946	81267	105013	74241	175150

==> figs/results/move/syn_int_move_batch_threads_latency.txt <==
#Block Size: 10000	Accounts: 10000	Alpha 0.1		10000	
#Execution time in milliseconds					
#Threads	Sequential	Block-STM		saBlockSTM	
2	2212	1409		1416	
4	2212	734		742	
8	2212	394		392	
16	2212	230		229	
24	2212	225		210	
32	2212	222		200	

==> figs/results/move/syn_int_move_batch_threads_tps.txt <==
#Threads  Sequential  Block-STM  osaBlockSTM
2        4521        7097       7062
4        4521        13624      13477
8        4521        25381      25510
16       4521        43478      43668
24       4521        44444      47619
32       4521        45045      50000

==> figs/results/move/syn_int_move_gc_threads_latency.txt <==
#Mix workload					
#Block Size: 10000	Accounts: 10000	Alpha 0.1		10000	
#Execution time in milliseconds					
#Threads	Sequential	Block-STM		osaBlockSTM	
2	1766	1154		1111	
4	1766	605		608	
8	1766	328		320	
16	1766	195		194	
24	1766	179		170	
32	1766	176		157	

==> figs/results/move/syn_int_move_gc_threads_tps.txt <==
#Threads  Sequential  Block-STM  osaBlockSTM
2        5663        8666       9001
4        5663        16529      16447
8        5663        30488      31250
16       5663        51282      51546
24       5663        55866      58824
32       5663        56818      63694

==> figs/results/move/syn_int_move_p2p_threads_alpha1_latency.txt <==
#P2P transfers					
#Block Size: 10000	Accounts: 10000	Alpha 1		10000	
#Execution time in milliseconds					
#Threads	Sequential	Block-STM		osaBlockSTM	
2	1785	926		872	
4	1785	650		650	
8	1785	666		673	
16	1785	726		708	
24	1785	797		788	
32	1785	814		697	

==> figs/results/move/syn_int_move_p2p_threads_alpha1_tps.txt <==
#P2P transfers					
#Block Size: 10000	Accounts: 10000	Alpha 1		10000	
#Execution time in milliseconds					
#Threads	Sequential	Block-STM		osaBlockSTM	
2        5602        10799      11468
4        5602        15385      15385
8        5602        15015      14859
16       5602        13774      14124
24       5602        12547      12690
32       5602        12285      14347

==> figs/results/move/syn_int_move_p2p_threads_latency.txt <==
#P2P transfers					
#Block Size: 10000	Accounts: 10000	Alpha 0.1		10000	
#Execution time in milliseconds					
#Threads	Sequential	Block-STM		osaBlockSTM	
2	1785	825		812	
4	1785	442		431	
8	1785	246		239	
16	1785	155		146	
24	1785	141		133	
32	1785	136		130	

==> figs/results/move/syn_int_move_p2p_threads_tps.txt <==
#Threads  Sequential  Block-STM  osaBlockSTM
2        5602        12121      12315
4        5602        22624      23202
8        5602        40650      41841
16       5602        64516      68493
24       5602        70922      75188
32       5602        73529      76923

==> figs/results/move/syn_move_batch_alpha_latency.txt <==
#Block Size: 10000	Accounts: 10000	Threads 16	
#Alpha	Sequential	Block-STM	saSupraSTM	saBlockSTM
0.1	4551	249	300	236
0.25	4551	610	523	592
0.5	4551	1017	823	1013
1	4551	1855	1423	1791
5	4551	4753	3589	4741

==> figs/results/move/syn_move_batch_alpha_tps.txt <==
#Block Size: 10000	Accounts: 10000	Threads 16	
#Alpha	Sequential	Block-STM	saSupraSTM	saBlockSTM
0.1     2197        40161      33333       42373
0.25    2197        16393      19120       16892
0.5     2197        9833       12151       9872
1       2197        5391       7027        5583
5       2197        2104       2786        2109

==> figs/results/move/syn_move_batch_thread_latency.txt <==
#Block Size: 10000	Accounts: 10000	Alpha 0.1
#Threads	Sequential	Block-STM	saSupraSTM	saBlockSTM
2	4551	1439	1425	1481
4	4551	744	784	761
8	4551	418	458	405
16	4551	249	300	236
32	4551	214	238	203

==> figs/results/move/syn_move_batch_thread_tps.txt <==
#Block Size: 10000	Accounts: 10000	Alpha 0.1
#Threads	Sequential	Block-STM	saSupraSTM	saBlockSTM
2    2197   6949   7018   6752
4    2197  13441  12755  13141
8    2197  23923  21834  24691
16   2197  40161  33333  42373
32   2197  46729  42017  49261

==> figs/results/move/syn_move_gc_alpha_latency.txt <==
#Block Size: 10000	Accounts: 10000	threads 16
#Alpha	Sequential	Block-STM	saSupraSTM	saBlockSTM
0.1	3895	202	257	201
0.25	3895	517	426	485
0.5	3895	865	681	854
1	3895	1504	1155	1491
5	3895	3895	2841	3891

==> figs/results/move/syn_move_gc_alpha_tps.txt <==
#Block Size: 10000	Accounts: 10000	threads 16
#alpha	Sequential	Block-STM	saSupraSTM	saBlockSTM
0.1	2567	49505	38911	49751
0.25	2567	19342	23474	20619
0.5	2567	11561	14684	11710
1	2567	6649	8658	6707
5	2567	2567	3520	2570

==> figs/results/move/syn_move_gc_threads_latency.txt <==
#Block Size: 10000	Accounts: 10000	Alpha 0.1
#Threads	Sequential	Block-STM	saSupraSTM	saBlockSTM
2	3895	1153	1154	1157
4	3895	654	615	619
8	3895	339	359	337
16	3895	202	257	201
32	3895	174	196	173

==> figs/results/move/syn_move_gc_threads_tps.txt <==
#Block Size: 10000	Accounts: 10000	Alpha 0.1
#Threads	Sequential	Block-STM	saSupraSTM	saBlockSTM
2	2567	8673	8666	8643
4	2567	15291	16260	16155
8	2567	29499	27855	29674
16	2567	49505	38911	49751
32	2567	57471	51020	57803

==> figs/results/syn-mix-latency-th16.txt <==
#Block Size	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
1000	6.83	4.92	2.57	3.05
5000	32.35	18.39	11.61	17.93
10000	65.13	40.17	23.54	39.21
20000	127.82	85.43	45.71	82.10
50000	321.95	234.23	126.19	220.48

==> figs/results/syn-mix-latency-th32.txt <==
#Block Size	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
1000	6.08	5.58	7.04	6.13
5000	31.26	20.59	13.30	20.26
10000	63.03	42.98	22.87	40.91
20000	126.59	95.43	48.59	85.45
50000	323.73	259.61	125.16	233.31

==> figs/results/syn-mix-tps-th16.txt <==
Block Size	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
1000	146372	203358	388909	328177
5000	154581	271949	430700	278889
10000	153529	248939	424819	255050
20000	156465	234117	437558	243592
50000	155305	213463	396241	226777

==> figs/results/syn-mix-tps-th32.txt <==
Block Size	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
1000	164381	179203	141992	163069
5000	159957	242828	376015	246734
10000	158658	232657	437302	244462
20000	157990	209579	411608	234052
50000	154450	192600	399497	214306

==> figs/results/syn-neth-10k-latency-alpha.txt <==
#Alpha	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
0.1	32.29	18.18	21.76	20.10
0.25	32.29	17.97	24.07	19.92
0.5	32.29	17.91	27.21	20.29
1	32.29	16.95	32.01	19.25
5	32.29	20.53	56.26	23.18

==> figs/results/syn-neth-10k-latency.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
2	32.29	34.99	39.67	40.89
4	32.29	22.84	25.76	25.12
8	32.29	16.44	21.18	19.18
16	32.29	18.18	21.76	20.10
24	32.29	19.66	22.62	20.78
32	32.29	20.31	23.87	21.85

==> figs/results/syn-neth-10k-tps-alpha.txt <==
#Alpha	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
0.1	309693	550138	459513	497532
0.25	309693	556498	415396	501922
0.5	309693	558205	367510	492786
1	309693	589820	312360	519436
5	309693	487062	177736	431324

==> figs/results/syn-neth-10k-tps-threads.txt <==
#Threads	Sequential	PEVM	SupraSTM-DAG	Supra-HySTM
2	309693	285765	252070	244548
4	309693	437736	388128	398096
8	309693	608218	472057	521398
16	309693	550138	459513	497532
24	309693	508708	442121	481317
32	309693	492287	418897	457626

==> figs/results/syn-p2p-10k-latency-acc2-10k.txt <==
#Accounts	Sequential	Block-STM	SupraDAG	SupraHySTM	Block-STM32	SupraDAG32	SupraHySTM32
2	1865	2610	2002	2652	2822	1991	2624
50	1865	344	290	346	357	305	364
70	1865	264	221	268	282	238	287
90	1865	234	191	231	235	201	235
100	1865	231	183	226	216	189	214
1000	1865	164	158	173	118	111	154
10000	1865	163	160	164	116	116	118

==> figs/results/syn-p2p-10k-latency.txt <==
#Threads	Seq	BSTM2Act	BSTM100Act	BSTM1kAct	BSTM10kAct	SDAG2Act	SDAG100Act	SDAG1kAct	SDAG10kAct	SHSTM2Act	SHSTM100Act	SHSTM1kAct	SHSTM1kAct
2	1865	2213	1012	1009	1000	1905	966	983	983	2224	1008	1001	995
4	1865	2301	550	516	530	1957	503	512	507	2325	552	519	518
8	1865	2438	314	282	282	1990	276	273	275	2453	323	281	282
16	1865	2610	231	164	163	2002	183	158	160	2652	226	173	164
32	1865	2822	216	118	116	1991	189	111	116	2624	214	154	118

==> figs/results/syn-p2p-10k-tps-acc2-10k.txt <==
#Accounts	Sequential	Block-STM	SupraDAG	SupraHySTM	Block-STM32	SupraDAG32	SupraHySTM32
2	5362	3831	4995	3771	3544	5023	3811
50	5362	29070	34483	28902	28011	32787	27473
70	5362	37879	45249	37313	35461	42017	34843
90	5362	42735	52356	43290	42553	49751	42553
100	5362	43290	54645	44248	46296	52910	46729
1000	5362	60976	63291	57803	84746	90090	64935
10000	5362	61350	62500	60976	86207	86207	84746

==> figs/results/syn-p2p-10k-tps.txt <==
#Threads	Seq	BSTM2Act	BSTM100Act	BSTM1kAct	BSTM10kAct	SDAG2Act	SDAG100Act	SDAG1kAct	SDAG10kAct	SHSTM2Act	SHSTM100Act	SHSTM1kAct	SHSTM1kAct
2	5362	4519	9881	9911	10000	5249	10352	10173	10173	4496	9921	9990	10050
4	5362	4346	18182	19380	18868	5110	19881	19531	19724	4301	18116	19268	19305
8	5362	4102	31847	35461	35461	5025	36232	36630	36364	4077	30960	35587	35461
16	5362	3831	43290	60976	61350	4995	54645	63291	62500	3771	44248	57803	60976
32	5362	3544	46296	84746	86207	5023	52910	90090	86207	3811	46729	64935	84746
